The Surface and Interior Conditions of Temperate Sub-Neptune TOI-270 d

Sub-Neptune planets, with no analogue in our solar system, provide a wealth of information about exoplanet diversity, formation & evolution, and habitability. Their robust characterisation requires the coupling of physically informed atmosphere and interior models with precise atmospheric data to break compositional degeneracies. Recent JWST observations of the temperate sub-Neptune TOI-270 d revealed detections of CH$_4$ and CO$_2$ in its H$_2$-rich atmosphere, with tentative inferences of H$_2$O and CS$_2$ and a non-detection of NH$_3$. We conduct a theoretical exploration of the range of possible interiors for TOI-270 d based on the current observational constraints. We carry out internal structure modelling using a coupled atmosphere-interior model, including self-consistent atmospheric temperature structures informed by JWST observations. The bulk properties permit solutions spanning mini-Neptune, gas dwarf and hycean scenarios, with a wide range of possible surface conditions, which are strongly dependent on the atmospheric properties, including the presence of clouds/hazes. We explore the solutions allowing for surface water oceans on TOI-270 d, including under potentially habitable conditions. The atmospheric mass fractions permitting habitable surface conditions are found to be $\lesssim$$3.5\times10^{-5}$ and pressures $\lesssim$100 bar for the envelope temperature structures considered. We consider mini-Neptune interiors that are sufficiently warm for H$_2$O to be mixed with the H$_2$-rich envelope. Finally, we consider possible gas dwarf interiors, finding H$_2$-rich envelope mass fractions of $\sim$$1-5$ % are required to satisfy the bulk properties, with surface pressures $\sim10^4-10^5$ bar. Further theoretical and experimental studies in addition to future atmospheric observations will aid the characterisation of the possible interior and surface conditions on TOI-270 d.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
